StateSync-GKR: Design and Evaluation of a Reusable Sparse GKR Engine

Authenticated state transitions need proof engines that conserve memory, avoid repeated setup, keep every result bound to its request under parallel execution and return complete proofs at service rates. We present StateSync-GKR, a reusable Rust sumcheck/GKR core with a sparse-Merkle frontend, and evaluate release 1.2.0 against release 1.1 measured on the same day on the same instance types, request corpus and latency budgets. Sparse layer reduction keeps additional requested allocation 3,242-fold and peak process memory about 89-fold below the engine's dense reference at width 4,096. Release 1.2 changes two parts of the software while proof bytes and verifier acceptance stay fixed: reorganized round arithmetic raises prepared proving throughput 2.4 to 2.7-fold on a 192-core bare-metal host, and a new serving path starts each job as soon as a worker is free, bounds queued work and buffered replies, and returns proofs in completion order bound to request identifiers. On a 192-core VM at 1,000 requests/s, 99th-percentile latency to verified acceptance falls from 440 to 34 ms. One connection carries 3,300 requests/s with every request inside one second, confirmed in three 60-second runs and a 30-minute run of 5.94 million requests without a latency or queue trend; at 3,400 requests/s reply traffic reaches the provider's documented 5-Gbit/s single-flow limit, and two connections passed 5,000 requests/s in 15-second screens. In single 15-second screens on 48 cores, the highest passing rate rose from 500 to 2,000/s. Offered 1.5 times its highest screened one-connection rate under a memory limit, with excess offers held back by the client, the worker held its resident memory near a fifth of that limit and left no submitted request unresolved. For an integrating service, fewer servers deliver the same proof rate with bounded tail latency, and existing verifiers accept the GKR proofs unchanged.

==> README.txt <==
Compile paper.tex with pdflatex, bibtex, then two pdflatex passes.
A4 portrait; continuous page numbers. The appendix keeps all 43 detailed families of v1 with release 1.2 overlays and adds four, 47 in all; all conditions retained.
Four zero-refusal time-series panels in A31 are exact statements; original graphs/CSV remain archived.
The raw dataset is a separate package.

